HEATS: Heterogeneity- and Energy-Aware Task-based Scheduling

Cloud providers usually offer diverse types of hardware for their users. Customers exploit this option to deploy cloud instances featuring GPUs, FPGAs, architectures other than x86 (e.g., ARM, IBM Power8), or featuring certain specific extensions (e.g, Intel SGX). We consider in this work the instances used by customers to deploy containers, nowadays the de facto standard for micro-services, or to execute computing tasks. In doing so, the underlying container orchestrator (e.g., Kubernetes) should be designed so as to take into account and exploit this hardware diversity. In addition, besides the feature range provided by different machines, there is an often overlooked diversity in the energy requirements introduced by hardware heterogeneity, which is simply ignored by default container orchestrator's placement strategies. We introduce HEATS, a new task-oriented and energy-aware orchestrator for containerized applications targeting heterogeneous clusters. HEATS allows customers to trade performance vs. energy requirements. Our system first learns the performance and energy features of the physical hosts. Then, it monitors the execution of tasks on the hosts and opportunistically migrates them onto different cluster nodes to match the customer-required deployment trade-offs. Our HEATS prototype is implemented within Google's Kubernetes. The evaluation with synthetic traces in our cluster indicate that our approach can yield considerable energy savings (up to 8.5%) and only marginally affect the overall runtime of deployed tasks (by at most 7%). HEATS is released as open-source.

==> comments.txt <==
"The evaluation with synthetic and real-world traces indicate that our approach can yield considerable energy savings (up to 3% in our cluster) and only marginally affect the overall runtime of deployed tasks (by at most 7%)."

This is too far fetched. 3% is considerable, while 7% is marginal?

In Table I: Why bare metal is displayed? simply removing it would simplify it. actually, it would improve our point = more green marks.

In the page 1, right column, add numbers/arguments about Kubernetes importance

Figure 1 is confusing. Use 1 color for CPU, 1 color for energy, mark each plot with "AMD," etc.

Page 2, right, "As we will show later in our evaluation, this has direct consequences on the task throughput of the underlying cluster." *** This what???

Justify Heapster (was it already there?)

Figure 3: what are the colors (gray dark and light)?

In "We achieve this by leveraging two different Linux’s CPU governors [11], powersafe and performance". why two governors?




==> plots/styles.inc <==
#Checkout pt styles at:
#http://stelweb.asu.cas.cz/~nemeth/work/stuff/gnuplot/

set ylabel offset 2,0,0
set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
set style line 2 lc rgb 'gray70' lt 1 lw 1
set style line 3 lc rgb 'gray50' lt 1 lw 1
set style line 4 lc rgb 'gray30'  lt 1 lw 1

set style line 5 lt 1 lc rgb "red" lw 1 pt 9 ps 1.5
set style line 6 lt 2 lc rgb "green" lw 1 pt 11 ps 1.5
set style line 7 lt 3 lc rgb "blue" lw 1 pt 13 ps 1.5
set style line 8 lt 4 lc rgb "black" lw 1 pt 8 ps 1.5
set style line 9 lt 4 lc rgb "orange"  lw 1.4 pt 8 ps 1.5
set style line 10 lt 4 lc rgb "brown"  lw 1.4 pt 8 ps 1.5
set style line 11 lt 4 lc rgb "yellow"  lw 1.4 pt 8 ps 1.5

set style line 12 lc rgb "black" pt 7 # circle

#AMD-WO-SEV 
set style line 2001 lt 3 lc rgb "gray70" lw 4 pt 13 ps 2
#AMD-W-SEV
set style line 2002 lt 1 lc rgb "gray60" lw 4 pt 9 ps 2
#Intel Native
set style line 2003 lt 1 lc rgb "gray50" lw 4 pt 7 ps 2
#Intel Graphene
set style line 2004 lt 1 lc rgb "gray40" lw 4 pt 11 ps 2
#Intel Graphene+SGX
set style line 2005 lt 1 lc rgb "gray30" lw 4 pt 4 ps 2


set style line 1001  lc rgb "#E72322" lw 5 pt 13 ps 2  dt (2,1,2,1) #subtractions -- red dashed line -- diamond points
set style line 1002  lc rgb "#8b1a0e" lw 3 pt 9  ps 2 dt 1 #addition -- red solid line -- up triangle points
set style line 1003  lc rgb "#0E539C" lw 3 pt 7  ps 2 dt 1 #product -- blue solid line -- circle points
set style line 1005  lc rgb "#008F00" lw 3 pt 11 ps 2 dt 1 #pow? -- green solid line -- down triangle points
set style line 1004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  # other ops? -- green dashed line -- empty square points

#e66101
#fdb863
#b2abd2
#5e3c99

set style line 3001 lt 1 lc rgb "#d7191c" lw 4 pt 13 ps 1.5 #ENERGY curve, red
set style line 3002 lt 1 lc rgb "#e66101" lw 4 pt 9 ps 1.5
set style line 3003 lt 1 lc rgb "#fdb863" lw 4 pt 7 ps 1.5
set style line 3004 lt 1 lc rgb "#b2abd2" lw 4 pt 11 ps 2
set style line 3005 lt 1 lc rgb "#5e3c99" lw 4 pt 5 ps 1.5

set style line 3007 lt 1 lc rgb "#5e3c99" lw 4 pt 5 ps 1.5

set style line 3011 lt 1 lc rgb "#d7787a" lw 4 pt 13 ps 1
set style line 3012 lt 1 lc rgb "#fdd5af" lw 4 pt 9 ps 1
set style line 3013 lt 1 lc rgb "#c4ddc0" lw 4 pt 7 ps 1
set style line 3014 lt 1 lc rgb "#739fba" lw 4 pt 11 ps 1
set style line 3015 lt 1 lc rgb "#858484" lw 4 pt 4 ps 1

